Phase-plane analysis of the totally asymmetric simple exclusion process with binding kinetics and switching between antiparallel lanes

Motor protein motion on biopolymers can be described by models related to the totally asymmetric simple exclusion process (TASEP). Inspired by experiments on the motion of kinesin-4 motors on antiparallel microtubule overlaps, we analyze a model incorporating the TASEP on two antiparallel lanes with binding kinetics and lane switching. We determine the steady-state motor density profiles using phase plane analysis of the steady-state mean field equations and kinetic Monte Carlo simulations. We focus on the the density-density phase plane, where we find an analytic solution to the mean-field model. By studying the phase space flows, we determine the model's fixed points and their changes with parameters. Phases previously identified for the single-lane model occur for low switching rate between lanes. We predict a new multiple coexistence phase due to additional fixed points that appear as the switching rate increases: switching moves motors from the higher-density to the lower-density lane, causing local jamming and creating multiple domain walls. We determine the phase diagram of the model for both symmetric and general boundary conditions.

==> 160711 PRE resubmission/mt_phase_v6.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.15 (TeX Live 2014/W32TeX) (preloaded format=pdflatex 2015.2.11)  11 JUL 2016 12:04
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**\input mt_phase_v6.tex
(./mt_phase_v6.tex (c:/texlive/2014/texmf-dist/tex/latex/revtex/revtex4-1.cls
Document Class: revtex4-1 2010/07/25/20:33:00 4.1r (http://publish.aps.org/revt
ex4/ for documentation)
 Copyright (c) 2009 The American Physical Society.
 mailto:revtex@aps.org
 Licensed under the LPPL:
http://www.ctan.org/tex-archive/macros/latex/base/lppl.txt
 Arthur Ogawa <arthur_ogawa at sbcglobal dot net>
 Based on work by David Carlisle <david at dcarlisle.demon.co.uk>.
ltxutil[2010/07/25/20:33:00 4.1r utilities package (portions licensed from W. E
. Baxter web at superscript.com)]
LaTeX Info: Redefining \@centercr on input line 308.
Class revtex4-1 Info: Repairing broken LaTeX eqnarray on input line 358.
\eqncolsep=\skip41
Class revtex4-1 Info: Repairing hyperref-unfriendly LaTeX definition of \mpfoot
note on input line 433.
Class revtex4-1 Info: Repairing broken LateX \@sect on input line 755.
\intertabularlinepenalty=\count79
\@tbpen=\count80
\@arstrutbox@hline=\box26
Class revtex4-1 Info: Repairing broken LaTeX \@xbitor on input line 1786.
Class revtex4-1 Info: Making \typeout \long on input line 2046.
ltxfront[2010/07/25/20:33:00 4.1r frontmatter package (AO,DPC)]
\c@affil=\count81
\c@collab=\count82
\absbox=\box27
ltxgrid[2010/07/25/20:33:00 4.1r page grid package (portions licensed from W. E
. Baxter web at superscript.com)]
\c@linecount=\count83
\output@latex=\toks14
\box@size@1=\box28
\box@size@2=\box29
\@protection@box=\box30
\@topmark@saved=\toks15
\footins@saved=\box31
\footins@recovered=\box32
\column@recovered=\box33
\pagesofar=\box34
\footsofar=\box35
\pagegrid@col=\count84
Class revtex4-1 Info: Overriding \@vspace, \@vspacer, \@no@pgbk, \@newline, and
 \\  on input line 5578.
\c@part=\count85
\c@section=\count86
\c@subsection=\count87
\c@subsubsection=\count88
\c@paragraph=\count89
\c@subparagraph=\count90
\abovecaptionskip=\skip42
\belowcaptionskip=\skip43
\c@figure=\count91
\fbox@1=\box36
\c@table=\count92
\fbox@2=\box37
\c@video=\count93
\fbox@4=\box38
\@bibdataout=\write3
\widetext@top=\box39
\widetext@bot=\box40
Class revtex4-1 Info: Selecting society aps on input line 7542.
(c:/texlive/2014/texmf-dist/tex/latex/revtex/aps4-1.rtx
File: aps4-1 2010/07/25/20:33:00 4.1r (http://publish.aps.org/revtex4/ for docu
mentation)
Class revtex4-1 Info: RevTeX society APS selected on input line 31.
)
Class revtex4-1 Info: Selecting journal pre on input line 7544.
Class revtex4-1 Info: APS journal PRE selected on input line 7545.

(c:/texlive/2014/texmf-dist/tex/latex/revtex/aps10pt4-1.rtx
File: aps10pt4-1 2010/07/25/20:33:00 4.1r (http://publish.aps.org/revtex4/ for 
documentation)
Class revtex4-1 Info: RevTeX pointsize 10pt selected on input line 30.
)
(c:/texlive/2014/texmf-dist/tex/latex/textcase/textcase.sty
Package: textcase 2004/10/07 v0.07 Text only upper/lower case changing (DPC)
)
(c:/texlive/2014/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip10
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
(c:/texlive/2014/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip44
\bibsep=\skip45
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count94
)
Class revtex4-1 Info: Repairing natbib's \BibitemShut on input line 7549.

(c:/texlive/2014/texmf-dist/tex/latex/revtex/revsymb4-1.sty
Package: revsymb4-1 2010/07/25/20:33:00 4.1r (http://publish.aps.org/revtex4/ f
or documentation)
LaTeX Info: Redefining \REV@mathfrak on input line 119.
))
(c:/texlive/2014/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(c:/texlive/2014/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks16
)
(c:/texlive/2014/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)

(c:/texlive/2014/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(c:/texlive/2014/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.

(c:/texlive/2014/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count95
))
\Gin@req@height=\dimen102
\Gin@req@width=\dimen103
)
(c:/texlive/2014/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(c:/texlive/2014/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks17
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
LaTeX Info: Redefining \frak on input line 111.
LaTeX Info: Redefining \Bbb on input line 113.
))
(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip46

For additional information on amsmath, use the `?' option.
(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks18
\ex@=\dimen104
)
LaTeX Info: Redefining \text on input line 39.
)
(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen105
)
(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count96
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count97
\leftroot@=\count98
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count99
\DOTSCASE@=\count100
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box41
\strutbox@=\box42
\big@size=\dimen106
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count101
\c@MaxMatrixCols=\count102
\dotsspace@=\muskip11
\c@parentequation=\count103
\dspbrk@lvl=\count104
\tag@help=\toks19
\row@=\count105
\column@=\count106
\maxfields@=\count107
\andhelp@=\toks20
\eqnshift@=\dimen107
\alignsep@=\dimen108
\tagshift@=\dimen109
\tagwidth@=\dimen110
\totwidth@=\dimen111
\lineht@=\dimen112
\@envbody=\toks21
\multlinegap=\skip47
\multlinetaggap=\skip48
\mathdisplay@stack=\toks22
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
(c:/texlive/2014/texmf-dist/tex/latex/graphics/color.sty
Package: color 2014/10/28 v1.1a Standard LaTeX Color (DPC)

(c:/texlive/2014/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package color Info: Driver file: pdftex.def on input line 137.
)
(c:/texlive/2014/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(c:/texlive/2014/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
(c:/texlive/2014/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
(c:/texlive/2014/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen113
\Hy@linkcounter=\count108
\Hy@pagecounter=\count109

(c:/texlive/2014/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count110

(c:/texlive/2014/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4688.
LaTeX Info: Redefining \href on input line 4952.
\c@Hy@tempcnt=\count111
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen114
\Fld@menulength=\count112
\Field@Width=\dimen115
\Fld@charsize=\dimen116
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring OFF on input line 6315.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count113
\c@Item=\count114
\c@Hfootnote=\count115
)

Package hyperref Message: Driver (autodetected): hpdftex.

(c:/texlive/2014/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count116
\c@bookmark@seq@number=\count117

(c:/texlive/2014/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip49
)
Class revtex4-1 Info: Patching LaTeX tabular. on input line 22.
Class revtex4-1 Info: Robustifying \LaTeX's \boldmath command on input line 22.

Class revtex4-1 Info: cite was not loaded (OK!) on input line 22.
Class revtex4-1 Info: mcite was not loaded (OK!) on input line 22.
Class revtex4-1 Info: multicol was not loaded (OK!) on input line 22.

(./mt_phase_v6.aux)
\openout1 = `mt_phase_v6.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
 (c:/texlive/2014/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count118
\scratchdimen=\dimen117
\scratchbox=\box43
\nofMPsegments=\count119
\nofMParguments=\count120
\everyMPshowfont=\toks23
\MPscratchCnt=\count121
\MPscratchDim=\dimen118
\MPnumerator=\count122
\makeMPintoPDFobject=\count123
\everyMPtoPDFconversion=\toks24
) (c:/texlive/2014/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(c:/texlive/2014/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(c:/texlive/2014/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
\AtBeginShipoutBox=\box44
Package hyperref Info: Link coloring OFF on input line 22.

(c:/texlive/2014/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count124
)
LaTeX Info: Redefining \ref on input line 22.
LaTeX Info: Redefining \pageref on input line 22.
LaTeX Info: Redefining \nameref on input line 22.

(./mt_phase_v6.out) (./mt_phase_v6.out)
\@outlinefile=\write4
\openout4 = `mt_phase_v6.out'.

Class revtex4-1 Info: Taking \maketitle back from hyperref on input line 22.
\openout3 = `mt_phase_v6Notes.bib'.


Overfull \hbox (6.11192pt too wide) in paragraph at lines 60--60
 []\OT1/cmr/m/n/8 PACS num-bers: 02.50.Ey,05.90.+m,64.60.-i, 87.10.Hk, 87.10.Ed
, 87.10.Rt, 87.16.Uv, 87.16.Ka,87.16.Mn,05.60.- 
 []


Class revtex4-1 Warning: If you want your keywords to appear in your output, us
e document class option showkeys.

[1{c:/texlive/2014/texmf-var/fonts/map/pdftex/updmap/pdftex.map}] [2]
<Cartoon_1.pdf, id=208, 690.58pt x 445.665pt>
File: Cartoon_1.pdf Graphic file (type pdf)
 <use Cartoon_1.pdf>
Package pdftex.def Info: Cartoon_1.pdf used on input line 229.
(pdftex.def)             Requested size: 229.49844pt x 148.10355pt.
LaTeX Font Info:    Try loading font information for U+msa on input line 241.

(c:/texlive/2014/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 241.

(c:/texlive/2014/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
) [3 <./Cartoon_1.pdf>]
Underfull \hbox (badness 1874) in paragraph at lines 382--382
[]\OT1/cmr/m/n/8 Motor flux con-stant out of
 []

[4] [5] <nonlinear_phase_space_f_6_v_5.pdf, id=301, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_6_v_5.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_6_v_5.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5.pdf used on input line 6
18.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.

<nonlinear_phase_space_f_30_v_5.pdf, id=302, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_30_v_5.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_30_v_5.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5.pdf used on input line 
619.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.
 [6] [7 <./nonlinear_phase_space_f_6_v_5.pdf> <./nonlinear_phase_space_f_30_v_5
.pdf

pdfTeX warning: pdflatex.exe (file ./nonlinear_phase_space_f_30_v_5.pdf): PDF i
nclusion: multiple pdfs with page group included in a single page
>]
<nonlinear_phase_space_f_30_v_5_fixed_points_2.png, id=370, 505.89pt x 505.89pt
>
File: nonlinear_phase_space_f_30_v_5_fixed_points_2.png Graphic file (type png)

 <use nonlinear_phase_space_f_30_v_5_fixed_points_2.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_fixed_points_2.png used
 on input line 703.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [8 <./nonlinear_phase_space_f_30_v_5_fixed_points_2.png (PNG copy)>]
<sigma_R_L_c_20_-4.png, id=390, 505.89pt x 505.89pt>
File: sigma_R_L_c_20_-4.png Graphic file (type png)

<use sigma_R_L_c_20_-4.png>
Package pdftex.def Info: sigma_R_L_c_20_-4.png used on input line 779.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<number_of_site_effect.png, id=391, 505.89pt x 505.89pt>
File: number_of_site_effect.png Graphic file (type png)

<use number_of_site_effect.png>
Package pdftex.def Info: number_of_site_effect.png used on input line 779.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [9 <./sigma_R_L_c_20_-4.png (PNG copy)> <./number_of_site_effect.png (PNG copy
)>]
<nonlinear_phase_space_f_30_v_5_I.png, id=406, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_30_v_5_I.png Graphic file (type png)

<use nonlinear_phase_space_f_30_v_5_I.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_I.png used on input lin
e 851.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<nonlinear_phase_space_f_30_v_5_II.png, id=407, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_30_v_5_II.png Graphic file (type png)

<use nonlinear_phase_space_f_30_v_5_II.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_II.png used on input li
ne 852.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<nonlinear_phase_space_f_30_v_5_III.png, id=408, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_30_v_5_III.png Graphic file (type png)

<use nonlinear_phase_space_f_30_v_5_III.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_III.png used on input l
ine 853.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<nonlinear_phase_space_f_30_v_5_IV.png, id=409, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_30_v_5_IV.png Graphic file (type png)

<use nonlinear_phase_space_f_30_v_5_IV.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_IV.png used on input li
ne 854.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [10 <./nonlinear_phase_space_f_30_v_5_I.png (PNG copy)> <./nonlinear_phase_spa
ce_f_30_v_5_II.png (PNG copy)> <./nonlinear_phase_space_f_30_v_5_III.png (PNG c
opy)> <./nonlinear_phase_space_f_30_v_5_IV.png (PNG copy)>]
<nonlinear_flow_f_6.pdf, id=431, 1168.365pt x 947.54pt>
File: nonlinear_flow_f_6.pdf Graphic file (type pdf)

<use nonlinear_flow_f_6.pdf>
Package pdftex.def Info: nonlinear_flow_f_6.pdf used on input line 965.
(pdftex.def)             Requested size: 458.99689pt x 372.2428pt.

<nonlinear_flow_f_30.pdf, id=438, 1154.71402pt x 947.54pt>
File: nonlinear_flow_f_30.pdf Graphic file (type pdf)

<use nonlinear_flow_f_30.pdf>
Package pdftex.def Info: nonlinear_flow_f_30.pdf used on input line 998.
(pdftex.def)             Requested size: 458.99689pt x 376.65257pt.

<LD_boundary_stability.png, id=447, 505.89pt x 505.89pt>
File: LD_boundary_stability.png Graphic file (type png)

<use LD_boundary_stability.png>
Package pdftex.def Info: LD_boundary_stability.png used on input line 1039.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<HD_boundary_stability.png, id=448, 505.89pt x 505.89pt>
File: HD_boundary_stability.png Graphic file (type png)

<use HD_boundary_stability.png>
Package pdftex.def Info: HD_boundary_stability.png used on input line 1040.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [11]
<phase_diagram_f_6_v_5.png, id=473, 505.89pt x 505.89pt>
File: phase_diagram_f_6_v_5.png Graphic file (type png)

<use phase_diagram_f_6_v_5.png>
Package pdftex.def Info: phase_diagram_f_6_v_5.png used on input line 1125.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<phase_diagram_f_30_v_5.png, id=474, 505.89pt x 505.89pt>
File: phase_diagram_f_30_v_5.png Graphic file (type png)

<use phase_diagram_f_30_v_5.png>
Package pdftex.def Info: phase_diagram_f_30_v_5.png used on input line 1126.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [12 <./nonlinear_flow_f_6.pdf>] [13 <./nonlinear_flow_f_30.pdf>]
<nonlinear_phase_space_f_6_v_5_LH.pdf, id=530, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_6_v_5_LH.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_6_v_5_LH.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5_LH.pdf used on input lin
e 1212.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.

<nonlinear_phase_space_f_6_v_5_LH_hl.pdf, id=534, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_6_v_5_LH_hl.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_6_v_5_LH_hl.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5_LH_hl.pdf used on input 
line 1250.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.
 [14 <./LD_boundary_stability.png (PNG copy)> <./HD_boundary_stability.png (PNG
 copy)>] [15 <./phase_diagram_f_6_v_5.png (PNG copy)> <./phase_diagram_f_30_v_5
.png (PNG copy)> <./nonlinear_phase_space_f_6_v_5_LH.pdf>]
<nonlinear_phase_space_f_30_v_5_LHLH.pdf, id=567, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_30_v_5_LHLH.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_30_v_5_LHLH.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_LHLH.pdf used on input 
line 1310.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.

<nonlinear_phase_space_f_30_v_5_LHLH_2.pdf, id=576, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_30_v_5_LHLH_2.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_30_v_5_LHLH_2.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_LHLH_2.pdf used on inpu
t line 1327.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.

<H_n_x_explanation.png, id=580, 674.52pt x 674.52pt>
File: H_n_x_explanation.png Graphic file (type png)

<use H_n_x_explanation.png>
Package pdftex.def Info: H_n_x_explanation.png used on input line 1358.
(pdftex.def)             Requested size: 229.49844pt x 229.49844pt.
 [16 <./nonlinear_phase_space_f_6_v_5_LH_hl.pdf>]
[17 <./nonlinear_phase_space_f_30_v_5_LHLH.pdf> <./nonlinear_phase_space_f_30_v
_5_LHLH_2.pdf

pdfTeX warning: pdflatex.exe (file ./nonlinear_phase_space_f_30_v_5_LHLH_2.pdf)
: PDF inclusion: multiple pdfs with page group included in a single page
>] <nonlinear_phase_space_v_5_scheme.pdf, id=642, 1224.41203pt x 539.61598pt>
File: nonlinear_phase_space_v_5_scheme.pdf Graphic file (type pdf)

<use nonlinear_phase_space_v_5_scheme.pdf>
Package pdftex.def Info: nonlinear_phase_space_v_5_scheme.pdf used on input lin
e 1420.
(pdftex.def)             Requested size: 458.99689pt x 202.28139pt.
 [18 <./H_n_x_explanation.png>]
Overfull \hbox (27.05127pt too wide) detected at line 1508
[]\OML/cmm/m/it/10 ^^L \OT1/cmr/m/n/10 = [] []
 []

<nonlinear_phase_space_f_6_v_5_LH_tbc.png, id=669, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_6_v_5_LH_tbc.png Graphic file (type png)

<use nonlinear_phase_space_f_6_v_5_LH_tbc.png>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5_LH_tbc.png used on input
 line 1513.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [19 <./nonlinear_phase_space_v_5_scheme.pdf>] [20 <./nonlinear_phase_space_f_6
_v_5_LH_tbc.png (PNG copy)>]
<ABCD.pdf, id=700, 1027.84pt x 1039.885pt>
File: ABCD.pdf Graphic file (type pdf)
 <use ABCD.pdf>
Package pdftex.def Info: ABCD.pdf used on input line 1714.
(pdftex.def)             Requested size: 458.99689pt x 464.37378pt.

<nonlinear_phase_space_f_6_v_5_diff_bc_move_ending.pdf, id=707, 1264.725pt x 10
06.70508pt>
File: nonlinear_phase_space_f_6_v_5_diff_bc_move_ending.pdf Graphic file (type 
pdf)
 <use nonlinear_phase_space_f_6_v_5_diff_bc_move_ending.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5_diff_bc_move_ending.pdf 
used on input line 1734.
(pdftex.def)             Requested size: 458.99689pt x 365.34752pt.

[21] [22 <./ABCD.pdf>] [23 <./nonlinear_phase_space_f_6_v_5_diff_bc_move_ending
.pdf>] [24]

Class revtex4-1 Warning: Environment acknowledgements is obsolete;
Use acknowledgments instead.

[25]
Package atveryend Info: Empty hook `AfterLastShipout' on input line 2457.
 (./mt_phase_v6.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 2457.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 2457.

Package rerunfilecheck Info: File `mt_phase_v6.out' has not changed.
(rerunfilecheck)             Checksum: F3593F70B456D17AFD41E70917EB5EE2;1645.
 ) 
Here is how much of TeX's memory you used:
 8450 strings out of 493109
 123936 string characters out of 6138581
 260262 words of memory out of 5000000
 11658 multiletter control sequences out of 15000+600000
 11902 words of font info for 46 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 29i,11n,28p,1816b,602s stack positions out of 5000i,500n,10000p,200000b,80000s
<c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb><c:/tex
live/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb><c:/texlive/2014
/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx9.pfb><c:/texlive/2014/texmf-dis
t/fonts/type1/public/amsfonts/cm/cmex10.pfb><c:/texlive/2014/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi10.pfb><c:/texlive/2014/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmmi5.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfont
s/cm/cmmi6.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7
.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb><c:/t
exlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb><c:/texlive/201
4/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb><c:/texlive/2014/texmf-di
st/fonts/type1/public/amsfonts/cm/cmr5.pfb><c:/texlive/2014/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmr6.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/
amsfonts/cm/cmr7.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm
/cmr8.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb><
c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb><c:/texliv
e/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb><c:/texlive/2014/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb><c:/texlive/2014/texmf-dist/fo
nts/type1/public/amsfonts/cm/cmsy8.pfb><c:/texlive/2014/texmf-dist/fonts/type1/
public/amsfonts/cm/cmsy9.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/ams
fonts/cm/cmti8.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/c
mti9.pfb>
Output written on mt_phase_v6.pdf (25 pages, 3786183 bytes).
PDF statistics:
 957 PDF objects out of 1000 (max. 8388607)
 782 compressed objects within 8 object streams
 153 named destinations out of 1000 (max. 500000)
 294 words of extra memory for PDF output out of 10000 (max. 10000000)



==> mt_phase_v6.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.15 (TeX Live 2014/W32TeX) (preloaded format=pdflatex 2015.2.11)  11 JUL 2016 12:04
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**\input mt_phase_v6.tex
(./mt_phase_v6.tex (c:/texlive/2014/texmf-dist/tex/latex/revtex/revtex4-1.cls
Document Class: revtex4-1 2010/07/25/20:33:00 4.1r (http://publish.aps.org/revt
ex4/ for documentation)
 Copyright (c) 2009 The American Physical Society.
 mailto:revtex@aps.org
 Licensed under the LPPL:
http://www.ctan.org/tex-archive/macros/latex/base/lppl.txt
 Arthur Ogawa <arthur_ogawa at sbcglobal dot net>
 Based on work by David Carlisle <david at dcarlisle.demon.co.uk>.
ltxutil[2010/07/25/20:33:00 4.1r utilities package (portions licensed from W. E
. Baxter web at superscript.com)]
LaTeX Info: Redefining \@centercr on input line 308.
Class revtex4-1 Info: Repairing broken LaTeX eqnarray on input line 358.
\eqncolsep=\skip41
Class revtex4-1 Info: Repairing hyperref-unfriendly LaTeX definition of \mpfoot
note on input line 433.
Class revtex4-1 Info: Repairing broken LateX \@sect on input line 755.
\intertabularlinepenalty=\count79
\@tbpen=\count80
\@arstrutbox@hline=\box26
Class revtex4-1 Info: Repairing broken LaTeX \@xbitor on input line 1786.
Class revtex4-1 Info: Making \typeout \long on input line 2046.
ltxfront[2010/07/25/20:33:00 4.1r frontmatter package (AO,DPC)]
\c@affil=\count81
\c@collab=\count82
\absbox=\box27
ltxgrid[2010/07/25/20:33:00 4.1r page grid package (portions licensed from W. E
. Baxter web at superscript.com)]
\c@linecount=\count83
\output@latex=\toks14
\box@size@1=\box28
\box@size@2=\box29
\@protection@box=\box30
\@topmark@saved=\toks15
\footins@saved=\box31
\footins@recovered=\box32
\column@recovered=\box33
\pagesofar=\box34
\footsofar=\box35
\pagegrid@col=\count84
Class revtex4-1 Info: Overriding \@vspace, \@vspacer, \@no@pgbk, \@newline, and
 \\  on input line 5578.
\c@part=\count85
\c@section=\count86
\c@subsection=\count87
\c@subsubsection=\count88
\c@paragraph=\count89
\c@subparagraph=\count90
\abovecaptionskip=\skip42
\belowcaptionskip=\skip43
\c@figure=\count91
\fbox@1=\box36
\c@table=\count92
\fbox@2=\box37
\c@video=\count93
\fbox@4=\box38
\@bibdataout=\write3
\widetext@top=\box39
\widetext@bot=\box40
Class revtex4-1 Info: Selecting society aps on input line 7542.
(c:/texlive/2014/texmf-dist/tex/latex/revtex/aps4-1.rtx
File: aps4-1 2010/07/25/20:33:00 4.1r (http://publish.aps.org/revtex4/ for docu
mentation)
Class revtex4-1 Info: RevTeX society APS selected on input line 31.
)
Class revtex4-1 Info: Selecting journal pre on input line 7544.
Class revtex4-1 Info: APS journal PRE selected on input line 7545.

(c:/texlive/2014/texmf-dist/tex/latex/revtex/aps10pt4-1.rtx
File: aps10pt4-1 2010/07/25/20:33:00 4.1r (http://publish.aps.org/revtex4/ for 
documentation)
Class revtex4-1 Info: RevTeX pointsize 10pt selected on input line 30.
)
(c:/texlive/2014/texmf-dist/tex/latex/textcase/textcase.sty
Package: textcase 2004/10/07 v0.07 Text only upper/lower case changing (DPC)
)
(c:/texlive/2014/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip10
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
(c:/texlive/2014/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip44
\bibsep=\skip45
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count94
)
Class revtex4-1 Info: Repairing natbib's \BibitemShut on input line 7549.

(c:/texlive/2014/texmf-dist/tex/latex/revtex/revsymb4-1.sty
Package: revsymb4-1 2010/07/25/20:33:00 4.1r (http://publish.aps.org/revtex4/ f
or documentation)
LaTeX Info: Redefining \REV@mathfrak on input line 119.
))
(c:/texlive/2014/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(c:/texlive/2014/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks16
)
(c:/texlive/2014/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)

(c:/texlive/2014/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(c:/texlive/2014/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.

(c:/texlive/2014/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count95
))
\Gin@req@height=\dimen102
\Gin@req@width=\dimen103
)
(c:/texlive/2014/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(c:/texlive/2014/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks17
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
LaTeX Info: Redefining \frak on input line 111.
LaTeX Info: Redefining \Bbb on input line 113.
))
(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip46

For additional information on amsmath, use the `?' option.
(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks18
\ex@=\dimen104
)
LaTeX Info: Redefining \text on input line 39.
)
(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen105
)
(c:/texlive/2014/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count96
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count97
\leftroot@=\count98
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count99
\DOTSCASE@=\count100
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box41
\strutbox@=\box42
\big@size=\dimen106
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count101
\c@MaxMatrixCols=\count102
\dotsspace@=\muskip11
\c@parentequation=\count103
\dspbrk@lvl=\count104
\tag@help=\toks19
\row@=\count105
\column@=\count106
\maxfields@=\count107
\andhelp@=\toks20
\eqnshift@=\dimen107
\alignsep@=\dimen108
\tagshift@=\dimen109
\tagwidth@=\dimen110
\totwidth@=\dimen111
\lineht@=\dimen112
\@envbody=\toks21
\multlinegap=\skip47
\multlinetaggap=\skip48
\mathdisplay@stack=\toks22
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
(c:/texlive/2014/texmf-dist/tex/latex/graphics/color.sty
Package: color 2014/10/28 v1.1a Standard LaTeX Color (DPC)

(c:/texlive/2014/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package color Info: Driver file: pdftex.def on input line 137.
)
(c:/texlive/2014/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(c:/texlive/2014/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
(c:/texlive/2014/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
(c:/texlive/2014/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen113
\Hy@linkcounter=\count108
\Hy@pagecounter=\count109

(c:/texlive/2014/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count110

(c:/texlive/2014/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4688.
LaTeX Info: Redefining \href on input line 4952.
\c@Hy@tempcnt=\count111
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen114
\Fld@menulength=\count112
\Field@Width=\dimen115
\Fld@charsize=\dimen116
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring OFF on input line 6315.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count113
\c@Item=\count114
\c@Hfootnote=\count115
)

Package hyperref Message: Driver (autodetected): hpdftex.

(c:/texlive/2014/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count116
\c@bookmark@seq@number=\count117

(c:/texlive/2014/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip49
)
Class revtex4-1 Info: Patching LaTeX tabular. on input line 22.
Class revtex4-1 Info: Robustifying \LaTeX's \boldmath command on input line 22.

Class revtex4-1 Info: cite was not loaded (OK!) on input line 22.
Class revtex4-1 Info: mcite was not loaded (OK!) on input line 22.
Class revtex4-1 Info: multicol was not loaded (OK!) on input line 22.

(./mt_phase_v6.aux)
\openout1 = `mt_phase_v6.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 22.
LaTeX Font Info:    ... okay on input line 22.
 (c:/texlive/2014/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count118
\scratchdimen=\dimen117
\scratchbox=\box43
\nofMPsegments=\count119
\nofMParguments=\count120
\everyMPshowfont=\toks23
\MPscratchCnt=\count121
\MPscratchDim=\dimen118
\MPnumerator=\count122
\makeMPintoPDFobject=\count123
\everyMPtoPDFconversion=\toks24
) (c:/texlive/2014/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(c:/texlive/2014/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(c:/texlive/2014/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
\AtBeginShipoutBox=\box44
Package hyperref Info: Link coloring OFF on input line 22.

(c:/texlive/2014/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(c:/texlive/2014/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count124
)
LaTeX Info: Redefining \ref on input line 22.
LaTeX Info: Redefining \pageref on input line 22.
LaTeX Info: Redefining \nameref on input line 22.

(./mt_phase_v6.out) (./mt_phase_v6.out)
\@outlinefile=\write4
\openout4 = `mt_phase_v6.out'.

Class revtex4-1 Info: Taking \maketitle back from hyperref on input line 22.
\openout3 = `mt_phase_v6Notes.bib'.


Overfull \hbox (6.11192pt too wide) in paragraph at lines 60--60
 []\OT1/cmr/m/n/8 PACS num-bers: 02.50.Ey,05.90.+m,64.60.-i, 87.10.Hk, 87.10.Ed
, 87.10.Rt, 87.16.Uv, 87.16.Ka,87.16.Mn,05.60.- 
 []


Class revtex4-1 Warning: If you want your keywords to appear in your output, us
e document class option showkeys.

[1{c:/texlive/2014/texmf-var/fonts/map/pdftex/updmap/pdftex.map}] [2]
<Cartoon_1.pdf, id=208, 690.58pt x 445.665pt>
File: Cartoon_1.pdf Graphic file (type pdf)
 <use Cartoon_1.pdf>
Package pdftex.def Info: Cartoon_1.pdf used on input line 229.
(pdftex.def)             Requested size: 229.49844pt x 148.10355pt.
LaTeX Font Info:    Try loading font information for U+msa on input line 241.

(c:/texlive/2014/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 241.

(c:/texlive/2014/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
) [3 <./Cartoon_1.pdf>]
Underfull \hbox (badness 1874) in paragraph at lines 382--382
[]\OT1/cmr/m/n/8 Motor flux con-stant out of
 []

[4] [5] <nonlinear_phase_space_f_6_v_5.pdf, id=301, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_6_v_5.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_6_v_5.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5.pdf used on input line 6
18.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.

<nonlinear_phase_space_f_30_v_5.pdf, id=302, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_30_v_5.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_30_v_5.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5.pdf used on input line 
619.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.
 [6] [7 <./nonlinear_phase_space_f_6_v_5.pdf> <./nonlinear_phase_space_f_30_v_5
.pdf

pdfTeX warning: pdflatex.exe (file ./nonlinear_phase_space_f_30_v_5.pdf): PDF i
nclusion: multiple pdfs with page group included in a single page
>]
<nonlinear_phase_space_f_30_v_5_fixed_points_2.png, id=370, 505.89pt x 505.89pt
>
File: nonlinear_phase_space_f_30_v_5_fixed_points_2.png Graphic file (type png)

 <use nonlinear_phase_space_f_30_v_5_fixed_points_2.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_fixed_points_2.png used
 on input line 703.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [8 <./nonlinear_phase_space_f_30_v_5_fixed_points_2.png (PNG copy)>]
<sigma_R_L_c_20_-4.png, id=390, 505.89pt x 505.89pt>
File: sigma_R_L_c_20_-4.png Graphic file (type png)

<use sigma_R_L_c_20_-4.png>
Package pdftex.def Info: sigma_R_L_c_20_-4.png used on input line 779.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<number_of_site_effect.png, id=391, 505.89pt x 505.89pt>
File: number_of_site_effect.png Graphic file (type png)

<use number_of_site_effect.png>
Package pdftex.def Info: number_of_site_effect.png used on input line 779.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [9 <./sigma_R_L_c_20_-4.png (PNG copy)> <./number_of_site_effect.png (PNG copy
)>]
<nonlinear_phase_space_f_30_v_5_I.png, id=406, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_30_v_5_I.png Graphic file (type png)

<use nonlinear_phase_space_f_30_v_5_I.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_I.png used on input lin
e 851.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<nonlinear_phase_space_f_30_v_5_II.png, id=407, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_30_v_5_II.png Graphic file (type png)

<use nonlinear_phase_space_f_30_v_5_II.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_II.png used on input li
ne 852.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<nonlinear_phase_space_f_30_v_5_III.png, id=408, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_30_v_5_III.png Graphic file (type png)

<use nonlinear_phase_space_f_30_v_5_III.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_III.png used on input l
ine 853.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<nonlinear_phase_space_f_30_v_5_IV.png, id=409, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_30_v_5_IV.png Graphic file (type png)

<use nonlinear_phase_space_f_30_v_5_IV.png>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_IV.png used on input li
ne 854.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [10 <./nonlinear_phase_space_f_30_v_5_I.png (PNG copy)> <./nonlinear_phase_spa
ce_f_30_v_5_II.png (PNG copy)> <./nonlinear_phase_space_f_30_v_5_III.png (PNG c
opy)> <./nonlinear_phase_space_f_30_v_5_IV.png (PNG copy)>]
<nonlinear_flow_f_6.pdf, id=431, 1168.365pt x 947.54pt>
File: nonlinear_flow_f_6.pdf Graphic file (type pdf)

<use nonlinear_flow_f_6.pdf>
Package pdftex.def Info: nonlinear_flow_f_6.pdf used on input line 965.
(pdftex.def)             Requested size: 458.99689pt x 372.2428pt.

<nonlinear_flow_f_30.pdf, id=438, 1154.71402pt x 947.54pt>
File: nonlinear_flow_f_30.pdf Graphic file (type pdf)

<use nonlinear_flow_f_30.pdf>
Package pdftex.def Info: nonlinear_flow_f_30.pdf used on input line 998.
(pdftex.def)             Requested size: 458.99689pt x 376.65257pt.

<LD_boundary_stability.png, id=447, 505.89pt x 505.89pt>
File: LD_boundary_stability.png Graphic file (type png)

<use LD_boundary_stability.png>
Package pdftex.def Info: LD_boundary_stability.png used on input line 1039.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<HD_boundary_stability.png, id=448, 505.89pt x 505.89pt>
File: HD_boundary_stability.png Graphic file (type png)

<use HD_boundary_stability.png>
Package pdftex.def Info: HD_boundary_stability.png used on input line 1040.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [11]
<phase_diagram_f_6_v_5.png, id=473, 505.89pt x 505.89pt>
File: phase_diagram_f_6_v_5.png Graphic file (type png)

<use phase_diagram_f_6_v_5.png>
Package pdftex.def Info: phase_diagram_f_6_v_5.png used on input line 1125.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.

<phase_diagram_f_30_v_5.png, id=474, 505.89pt x 505.89pt>
File: phase_diagram_f_30_v_5.png Graphic file (type png)

<use phase_diagram_f_30_v_5.png>
Package pdftex.def Info: phase_diagram_f_30_v_5.png used on input line 1126.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [12 <./nonlinear_flow_f_6.pdf>] [13 <./nonlinear_flow_f_30.pdf>]
<nonlinear_phase_space_f_6_v_5_LH.pdf, id=530, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_6_v_5_LH.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_6_v_5_LH.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5_LH.pdf used on input lin
e 1212.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.

<nonlinear_phase_space_f_6_v_5_LH_hl.pdf, id=534, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_6_v_5_LH_hl.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_6_v_5_LH_hl.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5_LH_hl.pdf used on input 
line 1250.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.
 [14 <./LD_boundary_stability.png (PNG copy)> <./HD_boundary_stability.png (PNG
 copy)>] [15 <./phase_diagram_f_6_v_5.png (PNG copy)> <./phase_diagram_f_30_v_5
.png (PNG copy)> <./nonlinear_phase_space_f_6_v_5_LH.pdf>]
<nonlinear_phase_space_f_30_v_5_LHLH.pdf, id=567, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_30_v_5_LHLH.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_30_v_5_LHLH.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_LHLH.pdf used on input 
line 1310.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.

<nonlinear_phase_space_f_30_v_5_LHLH_2.pdf, id=576, 539.61598pt x 539.61598pt>
File: nonlinear_phase_space_f_30_v_5_LHLH_2.pdf Graphic file (type pdf)

<use nonlinear_phase_space_f_30_v_5_LHLH_2.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_30_v_5_LHLH_2.pdf used on inpu
t line 1327.
(pdftex.def)             Requested size: 229.49844pt x 229.49432pt.

<H_n_x_explanation.png, id=580, 674.52pt x 674.52pt>
File: H_n_x_explanation.png Graphic file (type png)

<use H_n_x_explanation.png>
Package pdftex.def Info: H_n_x_explanation.png used on input line 1358.
(pdftex.def)             Requested size: 229.49844pt x 229.49844pt.
 [16 <./nonlinear_phase_space_f_6_v_5_LH_hl.pdf>]
[17 <./nonlinear_phase_space_f_30_v_5_LHLH.pdf> <./nonlinear_phase_space_f_30_v
_5_LHLH_2.pdf

pdfTeX warning: pdflatex.exe (file ./nonlinear_phase_space_f_30_v_5_LHLH_2.pdf)
: PDF inclusion: multiple pdfs with page group included in a single page
>] <nonlinear_phase_space_v_5_scheme.pdf, id=642, 1224.41203pt x 539.61598pt>
File: nonlinear_phase_space_v_5_scheme.pdf Graphic file (type pdf)

<use nonlinear_phase_space_v_5_scheme.pdf>
Package pdftex.def Info: nonlinear_phase_space_v_5_scheme.pdf used on input lin
e 1420.
(pdftex.def)             Requested size: 458.99689pt x 202.28139pt.
 [18 <./H_n_x_explanation.png>]
Overfull \hbox (27.05127pt too wide) detected at line 1508
[]\OML/cmm/m/it/10 ^^L \OT1/cmr/m/n/10 = [] []
 []

<nonlinear_phase_space_f_6_v_5_LH_tbc.png, id=669, 505.89pt x 505.89pt>
File: nonlinear_phase_space_f_6_v_5_LH_tbc.png Graphic file (type png)

<use nonlinear_phase_space_f_6_v_5_LH_tbc.png>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5_LH_tbc.png used on input
 line 1513.
(pdftex.def)             Requested size: 229.49844pt x 229.501pt.
 [19 <./nonlinear_phase_space_v_5_scheme.pdf>] [20 <./nonlinear_phase_space_f_6
_v_5_LH_tbc.png (PNG copy)>]
<ABCD.pdf, id=700, 1027.84pt x 1039.885pt>
File: ABCD.pdf Graphic file (type pdf)
 <use ABCD.pdf>
Package pdftex.def Info: ABCD.pdf used on input line 1714.
(pdftex.def)             Requested size: 458.99689pt x 464.37378pt.

<nonlinear_phase_space_f_6_v_5_diff_bc_move_ending.pdf, id=707, 1264.725pt x 10
06.70508pt>
File: nonlinear_phase_space_f_6_v_5_diff_bc_move_ending.pdf Graphic file (type 
pdf)
 <use nonlinear_phase_space_f_6_v_5_diff_bc_move_ending.pdf>
Package pdftex.def Info: nonlinear_phase_space_f_6_v_5_diff_bc_move_ending.pdf 
used on input line 1734.
(pdftex.def)             Requested size: 458.99689pt x 365.34752pt.

[21] [22 <./ABCD.pdf>] [23 <./nonlinear_phase_space_f_6_v_5_diff_bc_move_ending
.pdf>] [24]

Class revtex4-1 Warning: Environment acknowledgements is obsolete;
Use acknowledgments instead.

[25]
Package atveryend Info: Empty hook `AfterLastShipout' on input line 2457.
 (./mt_phase_v6.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 2457.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 2457.

Package rerunfilecheck Info: File `mt_phase_v6.out' has not changed.
(rerunfilecheck)             Checksum: F3593F70B456D17AFD41E70917EB5EE2;1645.
 ) 
Here is how much of TeX's memory you used:
 8450 strings out of 493109
 123936 string characters out of 6138581
 260262 words of memory out of 5000000
 11658 multiletter control sequences out of 15000+600000
 11902 words of font info for 46 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 29i,11n,28p,1816b,602s stack positions out of 5000i,500n,10000p,200000b,80000s
<c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb><c:/tex
live/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb><c:/texlive/2014
/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx9.pfb><c:/texlive/2014/texmf-dis
t/fonts/type1/public/amsfonts/cm/cmex10.pfb><c:/texlive/2014/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi10.pfb><c:/texlive/2014/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmmi5.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfont
s/cm/cmmi6.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7
.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb><c:/t
exlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb><c:/texlive/201
4/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb><c:/texlive/2014/texmf-di
st/fonts/type1/public/amsfonts/cm/cmr5.pfb><c:/texlive/2014/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmr6.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/
amsfonts/cm/cmr7.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm
/cmr8.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb><
c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb><c:/texliv
e/2014/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb><c:/texlive/2014/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb><c:/texlive/2014/texmf-dist/fo
nts/type1/public/amsfonts/cm/cmsy8.pfb><c:/texlive/2014/texmf-dist/fonts/type1/
public/amsfonts/cm/cmsy9.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/ams
fonts/cm/cmti8.pfb><c:/texlive/2014/texmf-dist/fonts/type1/public/amsfonts/cm/c
mti9.pfb>
Output written on mt_phase_v6.pdf (25 pages, 3786183 bytes).
PDF statistics:
 957 PDF objects out of 1000 (max. 8388607)
 782 compressed objects within 8 object streams
 153 named destinations out of 1000 (max. 500000)
 294 words of extra memory for PDF output out of 10000 (max. 10000000)


